Node-wise Diffusion for Scalable Graph Learning

Graph Neural Networks (GNNs) have shown superior performance for semi-supervised learning of numerous web applications, such as classification on web services and pages, analysis of online social networks, and recommendation in e-commerce. The state of the art derives representations for all nodes in graphs following the same diffusion (message passing) model without discriminating their uniqueness. However, (i) labeled nodes involved in model training usually account for a small portion of graphs in the semisupervised setting, and (ii) different nodes locate at different graph local contexts and it inevitably degrades the representation qualities if treating them undistinguishedly in diffusion. To address the above issues, we develop NDM, a universal node-wise diffusion model, to capture the unique characteristics of each node in diffusion, by which NDM is able to yield high-quality node representations. In what follows, we customize NDM for semisupervised learning and design the NIGCN model. In particular, NIGCN advances the efficiency significantly since it (i) produces representations for labeled nodes only and (ii) adopts well-designed neighbor sampling techniques tailored for node representation generation. Extensive experimental results on various types of web datasets, including citation, social and co-purchasing graphs, not only verify the state-of-the-art effectiveness of NIGCN but also strongly support the remarkable scalability of NIGCN. In particular, NIGCN completes representation generation and training within 10 seconds on the dataset with hundreds of millions of nodes and billions of edges, up to orders of magnitude speedups over the baselines, while achieving the highest F1-scores on classification.

==> HKPR.dat <==
x y
0 0.006737947
1 0.033689735
2 0.084224338
3 0.140373896
4 0.17546737
5 0.17546737
6 0.146222808
7 0.104444863
8 0.065278039
9 0.036265577
10 0.018132789
11 0.008242177
12 0.00343424
13 0.001320862
14 0.000471736
15 0.000157245


==> PPR.dat <==
x y
0 0.5
1 0.25
2 0.125
3 0.0625
4 0.03125
5 0.015625
6 0.0078125
7 0.00390625
8 0.001953125
9 0.0009765625
10 0.00048828125

==> data.dat <==
x y
1 0.7571130000
2 0.0541894000
3 0.0500036000
4 0.0446499000
5 0.0443330000
6 0.0041732000
7 0.0036006300
8 0.0032913700
9 0.0029936000
10 0.0028204200
11 0.0027029000
12 0.0022699400
13 0.0022001400
14 0.0021727500
15 0.0019889600
16 0.0012184700
17 0.0012140500
18 0.0010629600
19 0.0009100980
20 0.0008835900
21 0.0008270410
22 0.0008014170
23 0.0007254280
24 0.0007183590
25 0.0006821320
26 0.0006388360
27 0.0006185130
28 0.0003313460
29 0.0002385690
30 0.0002253160
31 0.0002014590
32 0.0001908560
33 0.0001829030
34 0.0001749510
35 0.0001723000
36 0.0001563960
37 0.0001563960
38 0.0001537450
39 0.0001484430
40 0.0001404910
41 0.0001351890
42 0.0001272370
43 0.0001219350
44 0.0001139830
45 0.0001113320
46 0.0001007290
47 0.0000954278
48 0.0000927770
49 0.0000874755
50 0.0000874755
51 0.0000874755
52 0.0000848247
53 0.0000821739
54 0.0000795231
55 0.0000768724
56 0.0000768724
57 0.0000742216
58 0.0000689201
59 0.0000662693
60 0.0000662693
61 0.0000609677
62 0.0000609677
63 0.0000609677
64 0.0000609677
65 0.0000609677
66 0.0000530154
67 0.0000530154
68 0.0000530154
69 0.0000530154
70 0.0000530154
71 0.0000530154
72 0.0000530154
73 0.0000530154
74 0.0000530154
75 0.0000503647
76 0.0000503647
77 0.0000503647
78 0.0000424123
79 0.0000424123
80 0.0000424123
81 0.0000424123
82 0.0000424123
83 0.0000424123
84 0.0000344600
85 0.0000344600
86 0.0000344600
87 0.0000344600
88 0.0000344600
89 0.0000344600
90 0.0000344600
91 0.0000344600
92 0.0000344600
93 0.0000344600
94 0.0000344600
95 0.0000344600
96 0.0000344600
97 0.0000344600
98 0.0000265077
99 0.0000265077
100 0.0000265077
101 0.0000265077
102 0.0000265077
103 0.0000265077
104 0.0000265077
105 0.0000265077
106 0.0000265077
107 0.0000265077
108 0.0000265077
109 0.0000265077
110 0.0000265077
111 0.0000265077
112 0.0000265077
113 0.0000265077
114 0.0000265077
115 0.0000265077
116 0.0000265077
117 0.0000265077
118 0.0000265077
119 0.0000265077
120 0.0000265077
121 0.0000265077
122 0.0000265077
123 0.0000265077
124 0.0000265077
125 0.0000265077
126 0.0000265077
127 0.0000265077
128 0.0000265077
129 0.0000265077
130 0.0000265077
131 0.0000265077
132 0.0000265077
133 0.0000265077
134 0.0000265077
135 0.0000265077
136 0.0000265077
137 0.0000265077
138 0.0000265077
139 0.0000265077
140 0.0000265077
141 0.0000265077
142 0.0000265077
143 0.0000265077
144 0.0000265077
145 0.0000265077
146 0.0000265077
147 0.0000238569
148 0.0000238569
149 0.0000238569
150 0.0000238569
151 0.0000238569
152 0.0000159046
153 0.0000159046
154 0.0000159046
155 0.0000159046
156 0.0000159046
157 0.0000159046
158 0.0000159046
159 0.0000159046
160 0.0000159046
161 0.0000079523
162 0.0000079523
163 0.0000079523
164 0.0000079523
165 0.0000079523
166 0.0000079523
167 0.0000079523
168 0.0000079523
169 0.0000079523
170 0.0000079523
171 0.0000079523
172 0.0000079523
173 0.0000079523
174 0.0000079523
175 0.0000079523
176 0.0000079523
177 0.0000079523
178 0.0000079523
179 0.0000079523
180 0.0000079523
181 0.0000079523
182 0.0000079523
183 0.0000079523
184 0.0000079523
185 0.0000079523
186 0.0000079523
187 0.0000079523
188 0.0000079523
189 0.0000079523
190 0.0000079523
191 0.0000079523
192 0.0000079523
193 0.0000079523
194 0.0000079523
195 0.0000079523
196 0.0000079523
197 0.0000079523
198 0.0000079523
199 0.0000079523
200 0.0000079523
201 0.0000079523
202 0.0000079523
203 0.0000079523
204 0.0000079523
205 0.0000079523
206 0.0000079523
207 0.0000079523
208 0.0000079523
209 0.0000079523
210 0.0000079523
211 0.0000079523
212 0.0000079523
213 0.0000079523
214 0.0000079523
215 0.0000079523
216 0.0000079523
217 0.0000079523
218 0.0000079523
219 0.0000079523
220 0.0000079523
221 0.0000079523
222 0.0000079523
223 0.0000079523
224 0.0000079523
225 0.0000079523
226 0.0000079523
227 0.0000079523
228 0.0000079523
229 0.0000079523
230 0.0000079523
231 0.0000079523
232 0.0000079523
233 0.0000079523
234 0.0000079523
235 0.0000079523
236 0.0000079523
237 0.0000079523
238 0.0000079523
239 0.0000079523
240 0.0000079523
241 0.0000079523
242 0.0000079523
243 0.0000079523
244 0.0000079523
245 0.0000079523
246 0.0000079523
247 0.0000079523
248 0.0000079523
249 0.0000079523
250 0.0000079523
251 0.0000079523
252 0.0000079523
253 0.0000079523
254 0.0000079523
255 0.0000079523
256 0.0000079523
257 0.0000079523
258 0.0000079523
259 0.0000079523
260 0.0000079523
261 0.0000079523
262 0.0000079523
263 0.0000079523
264 0.0000079523
265 0.0000079523
266 0.0000079523
267 0.0000079523
268 0.0000079523
269 0.0000079523
270 0.0000079523
271 0.0000079523
272 0.0000079523
273 0.0000079523
274 0.0000079523
275 0.0000079523
276 0.0000079523
277 0.0000079523
278 0.0000079523
279 0.0000079523
280 0.0000079523
281 0.0000079523
282 0.0000079523
283 0.0000079523
284 0.0000079523
285 0.0000079523
286 0.0000079523
287 0.0000079523
288 0.0000079523
289 0.0000079523
290 0.0000079523
291 0.0000079523
292 0.0000079523
293 0.0000079523
294 0.0000079523
295 0.0000079523
296 0.0000079523
297 0.0000079523
298 0.0000079523
299 0.0000079523
300 0.0000079523
301 0.0000079523
302 0.0000079523
303 0.0000079523
304 0.0000079523
305 0.0000079523
306 0.0000079523
307 0.0000079523
308 0.0000079523
309 0.0000079523
310 0.0000079523
311 0.0000079523
312 0.0000079523
313 0.0000079523
314 0.0000079523


==> smooth.dat <==
x y
0 0.02969803
1 0.03266783
2 0.03471055
3 0.03614083
4 0.03709265
5 0.03764714
6 0.03786319
7 0.03778809
8 0.03746219
9 0.03692102
10 0.03619648
11 0.03531746
12 0.03431018
13 0.03319851
14 0.03200404
15 0.03074631
16 0.02944284
17 0.02810929
18 0.02675956
19 0.02540586
20 0.02405887
